Multi-modal Deep Learning

This article investigates deep learning methodologies for single-modality clinical data analysis, as a crucial precursor to multi-modal medical research. Building on Guo JingYuan's work, the study refines clinical data processing through Compact Convolutional Transformer (CCT), Patch Up, and the innovative CamCenterLoss technique, establishing a foundation for future multimodal investigations. The proposed methodology demonstrates improved prediction accuracy and at tentiveness to critically ill patients compared to Guo JingYuan's ResNet and StageNet approaches. Novelty that using image-pretrained vision transformer backbone to perform transfer learning time-series clinical data.The study highlights the potential of CCT, Patch Up, and novel CamCenterLoss in processing single modality clinical data within deep learning frameworks, paving the way for future multimodal medical research and promoting precision and personalized healthcare

==> prob_statement_figure.tikz <==
\tdplotsetmaincoords{70}{120}


% fix the implementation of "canvas is xy plane at z"
\makeatletter
\tikzoption{canvas is xy plane at z}[]{%
	\def\tikz@plane@origin{\pgfpointxyz{0}{0}{#1}}%
	\def\tikz@plane@x{\pgfpointxyz{1}{0}{#1}}%
	\def\tikz@plane@y{\pgfpointxyz{0}{1}{#1}}%
	\tikz@canvas@is@plane
}
\makeatother

% define styles for the three coordinate planes
\tikzset{xyp/.style={canvas is xy plane at z=#1}}
\tikzset{xzp/.style={canvas is xz plane at y=#1}}
\tikzset{yzp/.style={canvas is yz plane at x=#1}}

%
\begin{tikzpicture}[x={(170:1cm)},y={(55:.7cm)},z={(90:1cm)},tdplot_main_coords]

	% Set origin of main (body) coordinate system
	\coordinate (O) at (0,0,0);
	
	\pgfmathsetmacro{\zRot}{20}
	\pgfmathsetmacro{\yRot}{0}
	\pgfmathsetmacro{\xRot}{40}

	\draw (2.5,-2.5,0) -- (2.5,2.5,0) -- (-2.5,2.5,0) -- (-2.5,-2.5,0) -- cycle;
	\node[left] at (2.5,-2.5,0) {$\{I\}$};
	
	\draw[dashed,looseness=.6] (2.5,-2.5,-1) node[below right] {\small{}}
	to[bend left] (2.5,2.5,-1)
	to[bend left] coordinate (mp) (-2.5,2.5,-1)
	to[bend right] (-2.5,-2.5,-1)
	to[bend right] coordinate (mm) (2.5,-2.5,-1)
	-- cycle;
	\draw[dashed,looseness=.2] (mm) to[bend left] (0,0,0) to[bend left] (mp);
	%\path[looseness=.2] (mm) to[bend left]
	%node[pos=.2,pin={[pin distance=1cm,pin edge={solid,<-}]below right:$\gamma$}] {} (0,0,0);
	
	\draw[->] (0,0,0) -- (3,0,0) node[left] {$E^{\{I\}}$};
	\draw[->] (0,0,0) -- (0,3,0) node[above right] {$N^{\{I\}}$};
	\draw[->] (0,0,0) -- (0,0,-3) node[right] {$D^{\{I\}}$};
	\draw[dotted, black] (0,0,2) -- (1,0,2) -- (1,0,0);
	\draw[->, red] (0,0,0) -- coordinate[pos=.3] (psi) (1,0,2) node[above left] {${}^I{\bf m}$};
	
	\draw[->, purple] (0,0,0) -- coordinate[pos=.3] (psi) (0,0,2) node[above left] {${}^I{\boldsymbol\omega_E}$};
	%\node[left] at (0,0,1.5) {$\kappa_n$};
	%\node[above] at (.5,0,0) {$\kappa_g$};
	%\draw (0,0,.8) to[out=170,in=55] node[above,fill=white,inner sep=1pt,outer sep=2pt] {$\psi$} (psi);
	
	\tdplotsetrotatedcoords{\zRot}{0}{0}
	\tdplotsetrotatedcoords{\zRot}{\yRot}{0}
	\tdplotsetrotatedcoords{\zRot}{\yRot}{\xRot}
	
	\draw[tdplot_rotated_coords,->, blue] (2.5,-2.5,0) -- (2.5,2.5,0) -- (-2.5,2.5,0) -- (-2.5,-2.5,0) -- cycle;
	\node[tdplot_rotated_coords, blue, left] at (2.5,-2.5,0) {$\{B\}$};
	
	\draw[tdplot_rotated_coords,->, blue] (0,0,0) -- (3,0,0) node[left]{$E^{\{B\}}$};
	\draw[tdplot_rotated_coords,->, blue] (0,0,0) -- (0,3,0) node[above right] {$N^{\{B\}}$};
	\draw[tdplot_rotated_coords,->, blue] (0,0,0) -- (0,0,-3) node[right] {$D^{\{B\}}$};
	
	\draw[tdplot_rotated_coords,->, orange] (0,0,0) -- (0,2,0) node[left]{${\bf x}_2$};
		
	\draw[tdplot_rotated_coords, dotted, blue] (0,0,2) -- (1,0,2) -- (1,0,0);
	\draw[tdplot_rotated_coords, ->, red] (0,0,0) -- coordinate[pos=.3] (psi) (1,0,2) node[below left] {$\textcolor{orange}{{\bf x}_1} \textcolor{black}{\equiv} {}^B{\bf m}$};
	\draw[tdplot_rotated_coords, ->, purple] (0,0,0) -- coordinate[pos=.3] (psi) (0,0,2) node[above left] {${}^B{\boldsymbol\omega_E}$};
	
	% Arcs of rotation
	\draw[tdplot_rotated_coords, yzp=1,->,blue] (0.05,0) arc (0:-350:0.2) coordinate (xl);
	\draw[tdplot_rotated_coords, xzp=1,->,blue] (0.05,0) arc (0:350:0.2) coordinate (yl);
	\draw[tdplot_rotated_coords, xyp=-1,->,blue] (0.05,0) arc (0:350:0.2) coordinate (zl);
	
	% define three points
	\tdplotdefinepoints(0, 0, 0)(1, 0, 2)(0, 0, 2)
	% draw arc using the three points and a radius
	\tdplotdrawpolytopearc[tdplot_rotated_coords, <->, gray]{1.7}{anchor=north, gray}{$\theta$}
	
\end{tikzpicture}
